Causal Post-Processing of Predictive Models

Organizations increasingly rely on predictive models to decide who should be targeted for interventions, such as marketing campaigns, customer retention offers, or medical treatments. Yet these models are usually built to predict outcomes (e.g., likelihood of purchase or churn), not the actual impact of an intervention. As a result, the scores (predicted values) they produce are often imperfect guides for allocating resources. Causal effects can be estimated with randomized experiments, but experiments are costly, limited in scale, and tied to specific actions. We propose causal post-processing (CPP), a family of techniques that uses limited experimental data to refine the outputs of predictive models, so they better align with causal decision making. The CPP family spans approaches that trade off flexibility against data efficiency, unifying existing methods and motivating new ones. Through simulations and an empirical study in digital advertising, we show that CPP can improve intervention decisions, particularly when predictive models capture a useful but imperfect causal signal. Our results show how organizations can combine predictive modeling with experimental evidence to make more effective and scalable intervention decisions.

==> criteo_figures/f9_autoc.dat <==
x CF MC CRF CF-BS
1 -31.092922221 -22.409765624 -22.369103792 -30.713094956
4 -12.597553305 -5.676580863 0.401302799 -10.340104684
7 -6.856353619 -2.611075697 8.190778445 -4.593599838
10 -3.469733994 0.0 10.912073891 -2.278139914
13 -1.420531541 0.0 11.585977129 -0.729723024
16 -0.724504657 0.0 12.982210276 -0.310361456
19 0.665415895 0.0 13.648309056 0.940962924
22 2.430321558 0.0 14.222328268 1.817778215
25 2.638309092 0.0 14.85020747 2.030310335


==> criteo_figures/f9_epg.dat <==
x CF MC CRF CF-BS
1 -22.383733593 -15.573908963 -15.573908963 -20.932010162
4 -8.419565354 -3.891946556 -0.578652417 -7.124676679
7 -3.51199964 -1.820042539 3.168608328 -2.716349511
10 -1.062371221 0.0 4.463242144 -0.392167146
13 0.450495221 0.0 4.76562337 1.022923898
16 1.425480389 0.0 5.618217681 2.219621997
19 2.780143001 0.0 5.834465773 2.678219641
22 3.414107974 0.0 6.140452852 3.764239445
25 3.666700917 0.0 6.265994198 4.044795685


==> criteo_figures/f9_mse.dat <==
x CF MC CRF CF-BS
1 21.431524206 -34.200581546 -47.28135279 16.331963578
4 52.70730941 43.828764784 36.579513342 43.930149841
7 65.242816747 59.614180569 55.687853508 55.708535245
10 71.542862428 66.040832952 64.068088544 61.726201515
13 74.452557004 69.438312539 68.358917206 68.876678476
16 75.906097693 70.993395064 69.644178664 71.372545717
19 76.913370279 71.939111267 70.773530439 73.728271694
22 78.113910538 72.448587632 71.017176401 73.751008826
25 77.703496788 72.813686807 72.086080751 74.56980394


==> criteo_figures/f9_qini.dat <==
x CF MC CRF CF-BS
1 -32.685113646 -32.76643478 -29.177907095 -29.686925124
4 -7.977661431 -8.286445329 -4.612937043 -4.973250781
7 -3.604912728 -3.824059134 -0.475412337 -1.204723204
10 -2.286940292 0.0 1.584339625 0.762221089
13 -1.19969204 0.0 1.462748731 1.514018208
16 -0.926125218 0.0 2.226418552 1.785533378
19 -1.288279719 0.0 2.806181472 2.237286819
22 -0.260999594 0.0 3.192344659 2.337828901
25 0.06938492 0.0 3.508289178 2.487957327


==> criteo_figures/visit_autoc.dat <==
x CF MC CRF CF-BS
1 -35.740079185 -23.565675932 -23.565675932 -35.35038184
4 -17.542268733 -4.112602816 -4.112602816 -16.193486212
7 -13.082396584 -1.278533449 -0.516858506 -11.390875081
10 -10.12812843 0.0 2.240263344 -9.338161566
13 -9.54129684 0.0 2.785515501 -8.091781857
16 -9.233234775 0.0 3.804171703 -7.327970497
19 -7.70003622 0.0 4.717852507 -6.797323018
22 -6.892044032 0.0 5.281765376 -5.803102634
25 -6.718455573 0.0 5.706637199 -5.182394192


==> criteo_figures/visit_epg.dat <==
x CF MC CRF CF-BS
1 -24.018949671 -16.488475972 -16.488475972 -20.932158862
4 -9.210238354 -2.835964018 -1.480321779 -7.872894129
7 -6.480422164 -0.918029895 1.558997329 -3.98943188
10 -4.166288487 0.0 3.093935353 -1.253712934
13 -2.558051639 0.0 3.641885557 -0.704463104
16 -1.935931019 0.0 3.974796995 -0.544494147
19 -0.718730777 0.0 3.969718915 -0.151592995
22 -0.027118644 0.0 4.020568902 0.89010239
25 0.146470714 0.0 4.096267211 1.096882489


==> criteo_figures/visit_mse.dat <==
x CF MC CRF CF-BS
1 6.13464088 -19.041131329 -31.123202061 -4.825326326
4 48.183429883 45.511711202 39.068127605 35.931240859
7 61.627783226 63.399586813 58.517020035 53.18773419
10 68.208686459 69.759995512 65.688053591 58.108752736
13 71.717491156 73.578483184 69.998467315 65.702417329
16 73.433948028 75.552500284 71.986652803 68.538871675
19 74.775138163 76.195747585 72.842142113 68.853406976
22 75.94175069 77.175055906 73.746569106 69.911657246
25 75.694925231 78.023000095 74.81426775 70.377643822


==> criteo_figures/visit_qini.dat <==
x CF MC CRF CF-BS
1 -35.815747243 -35.00791602 -33.027241657 -33.743544927
4 -11.851493272 -6.116704249 -6.116704249 -11.223645401
7 -7.911141904 -1.923401829 -1.923401829 -7.540274005
10 -6.287852225 0.0 0.0 -6.143803689
13 -5.508139007 0.0 0.0 -5.565050807
16 -5.379223074 0.0 0.0 -5.198446253
19 -5.176954606 0.0 0.0 -4.996511455
22 -4.781668484 0.0 0.0 -4.98226706
25 -4.782591112 0.0 0.0 -4.713015979


==> simulation_figures/cv_vs_ora_autoc.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 36.780894399999994 29.47479997000009 59.73233976999989 74.15613592 73.74532108999998
1 28.097275069999995 23.723690780000002 30.3218674599999 54.57793098999999 60.82127951999996
2 25.179647309999996 21.858003950000093 22.453815779999996 16.675211420000004 24.955344609999987
3 19.791604749999998 18.95366375999999 23.839164440000086 21.249516250000017 12.10735546999997
4 13.340931780000009 14.283782160000008 12.741105890000021 10.236908090000107 7.74187489
5 3.9579769799999998 7.320291309999977 7.885154310000003 6.297112999999993 4.556552200000008
6 3.50577145 1.388754419999999 3.450691909999998 4.664381090000003 3.2386302999999894
7 2.610582190000099 0.8578843900000077 1.9565773499999883 2.2269455200000787 2.894017410000005
8 1.1111093100000247 0.40130765000001567 1.2187116499999817 2.3065572400000067 0.8243549199999922
9 1.2689536400000145 0.45346809000001986 1.1554567000000016 2.41513136999999 1.6193155900000034
10 0.7975330899999689 0.37455646000006393 0.7451954800000715 0.883862319999984 0.9591353100000255
11 0.6565537700000124 -0.0546789199999953 0.27524687999996855 0.6511602100000013 0.6253735399999738
12 0.3370131000000054 0.3312977000000106 -0.053854169999922874 0.15337273999999068 0.2638293900000255


==> simulation_figures/cv_vs_ora_epg.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 12.31678001 7.486975660000089 21.845271260000008 30.459401720000002 39.097130670000006
1 14.722275069999998 12.206487159999904 13.730511099999996 25.73395027 30.551726150000015
2 13.223157079999895 12.086656750000092 13.293351969999993 12.146201669999995 14.330467839999999
3 7.953724639999993 11.726814929999898 11.26621563999991 10.193418840000025 10.29040810000001
4 7.226199459999999 6.952759149999988 8.560051439999993 8.719685300000002 3.073381329999986
5 2.751085520000002 3.4298325499999835 3.9163284299998935 4.085504960000014 3.1580511199999775
6 1.8524419000000014 0.7931879899999161 1.3653351400000069 2.4435643999999037 1.8693324900000141
7 1.0628786000000112 0.6962466900000963 1.4008749499999917 1.5107416999999845 1.5533845800000945
8 1.4127197500000965 0.09903657999998927 0.5480992900000203 1.3233831299999943 0.7849621400000117
9 0.35143403000001405 0.2982253100000942 0.8430223399999992 1.2897657200001134 1.0792380099999832
10 0.5060790900000001 0.13817351999997896 0.4975424199999967 0.7036717499998846 0.697017679999995
11 0.41323181000010867 0.03386516999989708 0.48808038000000553 0.5407150299999997 0.5524170100000003
12 0.34662462999998644 0.24967905000000679 0.15249080999998887 0.22168208999998051 0.20196788999998772


==> simulation_figures/cv_vs_ora_mse.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 70.4349494999999 63.66661516999999 70.6122611500001 80.95304135999999 99.4014168299999
1 36.91514889 39.71108259999998 45.0841901200001 53.15475821000001 58.46620158000001
2 26.112584120000005 19.23371753 16.557372200000003 27.455863219999998 25.24771161
3 15.041131590000006 16.172439689999997 12.234859279999997 11.284531469999997 15.120066810000003
4 7.0525708300000005 7.961453139999998 8.628965340000002 9.8443428000001 7.656325700000001
5 3.170111000000003 2.8910152100000004 2.962571909999899 3.686814029999999 4.0661966399999985
6 2.1773548399999996 0.24795316000009865 1.4516475199999983 2.1311665 2.016989559999998
7 0.8512581700000008 1.0551017000000016 1.791156460000002 0.9207345800000023 1.5507243499999994
8 1.3138472300000017 0.3135218400000007 0.48673705000000167 0.47558927 0.703809389999999
9 1.050424710000001 0.6151719399999991 -0.006431339999900948 1.369196500000001 1.8619747100000004
10 0.7644638800001005 0.33016668999999965 -0.14613580000000065 0.6917686300000007 1.0696753199998998
11 0.4643056499999999 0.37087696000000053 0.6062795099998994 0.7080274200000001 0.38480809
12 0.5971869399999004 0.6279112399999003 0.3084265799998993 0.18035641999999963 0.11612525999989999


==> simulation_figures/cv_vs_ora_qini.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 23.372127900000198 20.19266678 39.4697949800002 47.640273240000006 49.506063860000005
1 17.767681399999795 14.899528159999994 19.503352520000004 35.71753416000001 37.432334600000004
2 19.99273454 15.214381400000004 13.742355179999791 13.85242264 17.07190892000021
3 11.956943659999803 13.336171859999995 16.035952339999994 12.113947600000008 10.992514600000003
4 7.43347638000022 10.168789960000007 9.004597340000004 7.193706219999985 3.211225200000001
5 2.6420766000000153 4.020041020000003 5.3710725599999956 4.011095160000005 2.7330878799999847
6 1.338778819999803 0.9244881400000127 1.8612921199999966 2.8536143400000045 1.7412297999999937
7 1.1059489799999933 0.6129544999999847 1.3531827799999896 1.0045267400000113 1.4766813400000078
8 0.6161045199999937 0.3718205999997948 0.6105592600001986 1.3999604000001775 0.45299554000000075
9 0.9023895399999926 0.36701652000001306 0.7214067599999874 1.2547895200002157 0.8206765799999849
10 0.4410274399999914 0.26542597999998363 0.3535674199999783 0.5862895800000101 0.4504900600000028
11 0.2934719799999874 -0.01348540000001286 0.23176176000000437 0.29823141999998914 0.30317978000021784
12 0.12676997999999662 0.02430123999999645 -0.09040823999997838 0.11239528000001053 0.08410783999979188


==> simulation_figures/heatmap_datasize_fixed.dat <==
x y mse epg autoc qini cat_mse cat_epg cat_autoc cat_qini
6 0 CF-BS CF-BS CF-BS CF-BS 5 5 5 5
5 0 CF-BS CF-BS CRF CRF 5 5 4 4
4 0 CF CRF CF CF 2 4 2 2
3 0 CF CRF CF CF 2 4 2 2
2 0 CF CF CF CF 2 2 2 2
1 0 ATE CF CF CF 0 2 2 2
0 0 ATE ATE CF CF 0 0 2 2
6 1 CF-BS CF-BS CRF CRF 5 5 4 4
5 1 CF-BS CRF CRF CRF 5 4 4 4
4 1 CF-BS CRF CRF CRF 5 4 4 4
3 1 CF-BS CRF CRF CRF 5 4 4 4
2 1 CF-BS CRF CRF CRF 5 4 4 4
1 1 ATE CRF CRF CRF 0 4 4 4
0 1 ATE ATE CRF CRF 0 0 4 4
6 2 CF-BS CRF CRF CRF 5 4 4 4
5 2 CF-BS CRF CRF CRF 5 4 4 4
4 2 CRF CRF CRF CRF 4 4 4 4
3 2 CRF CRF CRF CRF 4 4 4 4
2 2 MC CRF CRF CRF 3 4 4 4
1 2 ATE CRF CRF CRF 0 4 4 4
0 2 ATE BS BS BS 0 1 1 1
6 3 CRF CRF CRF CRF 4 4 4 4
5 3 CRF CRF CRF CRF 4 4 4 4
4 3 CRF CRF CRF CRF 4 4 4 4
3 3 MC CRF CRF CRF 3 4 4 4
2 3 MC CRF CRF BS 3 4 4 1
1 3 MC BS BS BS 3 1 1 1
0 3 ATE BS BS BS 0 1 1 1
6 4 MC MC BS BS 3 3 1 1
5 4 MC MC BS BS 3 3 1 1
4 4 MC MC BS BS 3 3 1 1
3 4 MC MC BS BS 3 3 1 1
2 4 MC BS BS BS 3 1 1 1
1 4 MC BS BS BS 3 1 1 1
0 4 MC BS BS BS 3 1 1 1


==> simulation_figures/heatmap_noise_fixed.dat <==
x y mse epg autoc qini cat_mse cat_epg cat_autoc cat_qini
0 0 ATE ATE CF CF 0 0 2 2
1 0 ATE CF CF CF 0 2 2 2
2 0 CF CF CF CF 2 2 2 2
3 0 CF CRF CF CF 2 4 2 2
4 0 CF CF CF CF 2 2 2 2
5 0 CF CF CF CRF 2 2 2 4
6 0 CF CF CF CF 2 2 2 2
7 0 CF CF CF CF 2 2 2 2
8 0 CF CF CRF CRF 2 2 4 4
0 1 ATE ATE BS BS 0 0 1 1
1 1 ATE CRF CRF CRF 0 4 4 4
2 1 CF-BS CRF CRF CRF 5 4 4 4
3 1 CF CRF CRF CRF 2 4 4 4
4 1 CF CRF CRF CRF 2 4 4 4
5 1 CF-BS CRF CRF CRF 5 4 4 4
6 1 CF-BS CRF CRF CRF 5 4 4 4
7 1 CF CRF CRF CRF 2 4 4 4
8 1 CF CF CRF CRF 2 2 4 4
0 2 ATE BS BS BS 0 1 1 1
1 2 ATE BS BS BS 0 1 1 1
2 2 MC CRF CRF CRF 3 4 4 4
3 2 CF-BS CRF CRF CRF 5 4 4 4
4 2 CRF CRF CRF CRF 4 4 4 4
5 2 CF-BS CRF CRF CRF 5 4 4 4
6 2 CF-BS CRF CRF CRF 5 4 4 4
7 2 CF-BS CRF CRF CRF 5 4 4 4
8 2 CF-BS CRF CRF CRF 5 4 4 4
0 3 ATE BS BS BS 0 1 1 1
1 3 MC BS BS BS 3 1 1 1
2 3 MC CRF CRF BS 3 4 4 1
3 3 CRF CRF CRF CRF 4 4 4 4
4 3 CRF CRF CRF CRF 4 4 4 4
5 3 CRF CRF CRF CRF 4 4 4 4
6 3 CF-BS CRF CRF CRF 5 4 4 4
7 3 CF-BS CRF CRF CRF 5 4 4 4
8 3 CF-BS CRF CRF CRF 5 4 4 4
0 4 MC BS BS BS 3 1 1 1
1 4 MC BS BS BS 3 1 1 1
2 4 MC BS BS BS 3 1 1 1
3 4 MC MC BS BS 3 3 1 1
4 4 MC MC CRF CRF 3 3 4 4
5 4 CRF CRF CRF CRF 4 4 4 4
6 4 CRF CRF CRF CRF 4 4 4 4
7 4 CF-BS CRF CRF CRF 5 4 4 4
8 4 CF-BS CRF CRF CRF 5 4 4 4


==> simulation_figures/sim_cv_autoc.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 -6.982120469999999 -2.549169650000099 -5.178506649999997 -2.84069167999991 1.459671100000004
1 -7.931964979999997 -3.7880910499999976 -2.14088439 -8.619275049999986 -9.68895904
2 -0.6815995999999991 2.67670482999989 6.828162750000005 7.789673199999986 0.7179738199999952
3 -1.8537340299999983 6.401932690000001 14.979511429999897 13.190059850000102 3.975181790000004
4 -4.982528050000018 2.0206589300000024 19.120809639999987 25.69092620999991 1.7679115800000034
5 -0.1819484799999993 0.14818873999999926 9.853892900000105 27.91446578000012 6.809078629999993
6 0.07126645999999681 1.7007916300000037 6.358329289999992 17.788395900000005 10.191412239999975
7 -0.41094629000010263 2.496481959999991 4.089066619999998 14.229741290000014 12.782773999999996
8 0.25643249999998674 0.5007351299999852 3.021699339999989 7.93667726999997 17.651385389999994
9 1.3386615100000054 0.594297399999999 2.185323679999962 6.968013689999997 15.237260039999978
10 0.8609996400000264 0.14959917999990413 1.4589155799998865 5.2207412999999985 13.206222190000005
11 0.7674901199999917 0.9042642699999548 2.150099210000034 4.201920550000016 10.44848022
12 0.8176979500000292 1.138037819999993 1.3796187799999249 2.654614579999992 8.25392736999997


==> simulation_figures/sim_cv_epg.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 0.4644567100000052 -1.604034880000091 -0.08501821999989945 0.9594745699999935 1.482830020000006
1 -2.1877605000000107 -0.8438894699999977 -0.10143129999989897 -1.1501737200000084 3.941096799999988
2 0.6515659600000029 -0.28783634000009717 1.1339132100000038 3.926116329999993 3.301144810000017
3 -0.3065756800000041 0.48324430000000473 5.352692669999993 8.14104927999998 4.006883329999988
4 -2.3435105300000094 0.8880980700000096 7.768127380000017 11.709632589999991 6.980706840000018
5 -0.8975080300000216 0.05432357000001442 3.492692970000016 11.326989560000001 9.11938953000002
6 0.18060882000009437 0.25801555999999115 2.6299004299999984 7.175745049999987 10.25220389000009
7 -0.2361984500000025 0.637801139999894 1.7094980800000104 5.082997520000104 10.444551659999913
8 0.07113275999989788 -0.09903657999998927 1.1755114700000846 3.09764891 8.929725289999995
9 0.24452989999998453 -0.01009345999999911 0.7940777899999862 2.5985162099999015 7.132131790000024
10 0.1321168099999992 -0.042035859999983716 0.5075127799999968 2.0628958100000205 5.096467810000005
11 0.17573929999989413 0.15088832000009766 0.6107093799999075 1.5810105299998989 3.8163354599999866
12 0.09369301000000663 0.3325413699999946 0.3777119299999965 1.1026650600000076 3.3883337199999977


==> simulation_figures/sim_cv_mse.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 -1.6675532000000048 9.794285409999908 27.205417989999898 54.36032658000003 80.05426227000008
1 -7.024738980000111 -4.099471129999893 15.37933776999989 41.60319377999999 85.60881914999999
2 -9.195391939999991 -5.343244959999993 0.9816419099999973 16.744438929999994 62.47787312999999
3 -4.817454860000001 -5.143616850000004 2.778953590000008 17.904944160000007 48.04739461999999
4 -2.992714329999896 -3.564304810000002 0.09084261999999649 9.19136148 32.55595967000001
5 -0.5400506100001062 0.6130385999999974 3.693047720000106 9.499598460000001 22.807334
6 -0.5764878999999987 -0.06617958999999979 1.5057433600000059 5.622373220000001 15.582729509999899
7 0.4139899800000013 0.2778105900000001 0.514531490000001 5.51436479 11.582925300000001
8 -0.006748050000001532 -0.3135218400000007 0.8038954299999999 3.518052130000001 10.38042022
9 0.63155711 -0.3593228899999995 -0.021221179999999368 1.7021344800000997 6.770216320000001
10 0.16897056000000044 -0.2038473399999987 0.15942878 2.2531826499999994 6.06254723
11 0.057054549999999496 0.04846415999999916 0.5034458300000998 1.3573698800000007 5.51940428
12 0.3111527500001005 0.4439570400001005 0.6325164700000003 1.0884839899999998 4.7642836500001


==> simulation_figures/sim_cv_qini.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 -3.7667417200001987 -2.32206368 -3.5415751800002004 -3.775611679999999 -2.940793060000002
1 -5.0214263 -3.2125245999999956 -0.7988156599997992 -6.027240340000003 -4.691648079999999
2 -3.607869080000006 0.46718928000000215 4.718129040000004 5.310687780000004 -0.2164275800002058
3 -1.394373260000012 2.9325513200000044 8.248142880000003 9.363091940000192 0.12295236000001153
4 -1.881036780000206 1.5680239599999979 11.956587699999993 18.031514620000006 1.5257278999999957
5 -0.33206450000000665 1.4866633600000012 5.499440339999994 17.947693579999978 4.080437059999998
6 0.5272463599999833 1.3099632999999944 4.167233960000017 11.263536120000001 7.427752280000005
7 -0.028863300000014913 1.616691500000017 2.8605368000000073 9.436723600000002 8.942422600000194
8 0.5372527399999938 0.31221548000018307 2.198677839999802 5.081004519999821 11.248969819999981
9 0.8459356200000157 0.4854387400000104 1.6150695599999876 4.964437099999774 10.046899540000014
10 0.6012579999999934 0.21716352000000771 1.2740918800000223 3.437889100000202 8.33493438000002
11 0.49837150000001107 0.6652444399999902 1.4888312399999881 2.9476459599999947 6.6501457599997815
12 0.6581155999998145 0.8722464599998092 1.0019164800000036 1.858300640000199 5.274845440000009


==> simulation_figures/sim_cv_qini_bs.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 3.569866279999799 -20.19266678 -39.4697949800002 -47.640273240000006 -49.506063860000005
1 30.278317759999997 1.1772286399999998 -19.503352520000004 -35.71753416000001 -37.432334600000004
2 53.60544141999999 23.784870959999996 0.8929901000000046 -13.85242264 -17.07190892000021
3 80.98598897999999 45.98587036 17.629717860000007 -0.16012600000001043 -10.992514600000003
4 102.60163621999978 67.27637962 38.620963859999996 14.317568680000004 -1.3570665000000037
5 120.50478449999997 85.20944978 52.4153896 25.008470119999988 2.53956206
6 130.91155769999997 96.52742819999999 62.702103279999996 31.470993020000005 5.79273038
7 136.82864962 102.03530714 68.04576456 37.274248799999995 8.3616792
8 141.88679258 106.92303391999998 72.7838388199998 39.825910499999814 10.810648839999992
9 145.296048 110.40492709999998 75.58612022 42.05074003999979 11.413481700000006
10 148.63869578 113.21487345999999 78.32395508 44.43643155999999 12.781022700000005
11 150.8818349 115.49791658 80.09545007999999 46.03096755999999 13.667934859999786
12 152.85636679999982 117.2113376999998 81.83425491999998 47.33300571999999 14.471746499999993


==> simulation_figures/sim_cv_qini_cm.dat <==
x rho_0 rho_1 rho_2 rho_3 rho_4
0 -4.39915154 10.65900788 29.083007559999803 59.10914077999999 94.21849361999999
1 -18.79282206 -9.352335199999992 8.653994500000199 33.03416941999999 71.93109274
2 -18.482262080000005 -10.874670439999997 6.665967400000208 31.23700922 67.96632839999978
3 -7.39443356000001 -4.780622139999996 4.262511700000013 24.127670120000193 51.19790187999998
4 -1.7177154200000015 -0.10400602000000536 7.7860587600002 20.03834784000001 41.14445938
5 -0.33206450000000665 1.4866633600000012 5.499440339999994 14.449286680000201 28.49581588
6 0.5272463599999833 1.3099632999999944 4.167233960000017 9.679810020000012 19.94399731999999
7 -0.028863300000014913 1.616691500000017 2.8605368000000073 9.145743419999992 15.104026999999991
8 0.5372527399999938 0.31221548000018307 2.198677839999802 5.081004519999821 13.159224179999985
9 0.8459356200000157 0.4854387400000104 1.6150695599999876 4.586989799999774 9.134560540000003
10 0.6012579999999934 0.21716352000000771 1.2740918800000223 3.437889100000202 7.603062840000008
11 0.49837150000001107 0.6652444399999902 1.4888312399999881 2.9476459599999947 6.2240178399997905
12 0.6581155999998145 0.8722464599998092 1.0019164800000036 1.858300640000199 5.274845440000009


==> simulation_figures/sim_group_autoc.dat <==
x cm base all
0 29.08717351 124.51798204 121.67729036
1 88.73773535 149.87477034 141.25549529
2 125.15311576 172.37425341 180.16392661
3 158.08735772 180.99734265 194.1874025
4 186.44087067 193.32275306 219.01367927
5 211.6288798 206.56918314 234.48364892
6 228.7136866 226.42621475 244.21461065
7 238.8634179 238.45138517 252.68112646
8 249.29258827 249.29258827 257.22926554
9 253.45713551 253.45713551 260.4251492
10 259.49160832 259.49160832 264.71234962
11 262.74841341 262.74841341 266.95033396
12 266.55648652 266.55648652 269.2111011


==> simulation_figures/sim_group_epg.dat <==
x cm base all
0 -21.83785164 7.87173892 8.83121349
1 -7.54648807 14.70683866 13.55666494
2 9.38562043 23.46847189 27.39458822
3 27.38591878 32.3585019 40.49955118
4 39.1168578 39.48054652 51.19017911
5 53.91261631 50.494374 61.82136356
6 61.34254167 60.19552332 67.37126837
7 66.32872 66.32872 71.41171752
8 70.60728201 70.60728201 73.70493092
9 72.57235578 72.57235578 75.17087199
10 74.90921952 74.90921952 76.97211533
11 76.44056612 76.44056612 78.02157665
12 78.04607869 78.04607869 79.14874375


==> simulation_figures/sim_group_mse.dat <==
x cm base all
0 -110.77616119 -155.55050885 -101.19018227
1 -63.51916581 -78.16659654 -36.56340276
2 -10.33082555 -10.33082555 6.41361338
3 15.05676436 15.05676436 32.96170852
4 38.18057028 38.18057028 47.37193176
5 53.65390847 53.65390847 63.15350693
6 65.69778673 65.69778673 71.32015995
7 71.88560553 71.88560553 77.39997032
8 78.82381118 78.82381118 82.34186331
9 81.39760169 81.39760169 83.09973617
10 85.5165625 85.5165625 87.76974515
11 87.95498306 87.95498306 89.31235294
12 90.63060487 90.63060487 91.71908886


==> simulation_figures/sim_group_qini.dat <==
x cm base all
0 18.72229818 81.60705064 77.83143896
1 56.72000862 95.78141838 89.75417804
2 80.38228034 106.30860178 111.61928956
3 101.18391608 115.94849426 125.3115862
4 119.75093304 121.75776626 139.78928088
5 136.03089564 132.53248874 150.48018232
6 147.2628952 145.6791691 156.94270522
7 153.60021758 153.3092374 162.745961
8 160.21661818 160.21661818 165.2976227
9 162.93546244 162.55801514 167.52245224
10 166.47025466 166.47025466 169.90814376
11 168.5550338 168.5550338 171.50267976
12 170.94641728 170.94641728 172.80471792

